The Photo-Astrometric Vertical Tracer Density of the Milky Way II: Results from Gaia

We use Gaia photometry and astrometry to estimate the vertical spatial structure of the Milky Way at the Solar radius, formally accounting for sample incompleteness (the selection function) and parallax measurement uncertainty. Our results show impressive precision demonstrating the power of the Gaia data. However, systematic errors dominate the parameter value uncertainties. We thoroughly test and quantify the impacts of all systematic uncertainties. The vertical tracer density is modelled as a sum of two exponential profiles for the thin and thick discs, together with a spherically symmetric power-law for the stellar halo. We constrain the thin disc scale height as ${h_\mathrm{Tn}=260 \pm 3\, (\mathrm{stat}) \pm 26\,\mathrm{pc}\, (\mathrm{sys})}$ and thick disc ${h_\mathrm{Tk}=693 \pm 7 \,(\mathrm{stat}) \pm 121\,\mathrm{pc}\, (\mathrm{sys})}$. For the halo, we obtain a power law profile with $n_\mathrm{H}=3.543\pm0.023 \,(\mathrm{stat}) \pm0.259\, (\mathrm{sys})$. We infer a local stellar mass density for non-compact object stars of ${\rho_\mathrm{local}^* = 3.66\pm0.03\,(\mathrm{stat})\pm0.52 \times10^{-2}\,\mathrm{M}_\odot/\mathrm{pc}^3\,(\mathrm{sys})}$ and surface density of ${\Sigma_\mathrm{local}^* = 23.17\pm0.08\,(\mathrm{stat})\pm2.43\,\mathrm{M}_\odot/\mathrm{pc}^2\,(\mathrm{sys})}$. We find asymmetries above and below the disc with longer disc scale heights in the north but a flatter halo in the south at the $\lesssim 10$ per cent level.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> response.txt <==

Author to Editor: We have changed disk-->disc in throughout the paper including in figures 4 & 5 to conform with journal spelling.

Referee: This is a timely, and in most ways excellent, paper that addresses overdue questions in the age of Gaia data in a rigorous way: what is the density structure of the stellar disc in the Solar neighbourhood. The underlying data set is superb, and the analysis is rigorous throughout! And I can recommendation once one major issue is addressed, which I spell out below along with a few minor points.
Author: We thank the referee for the kind summary. We hope that the improvements we have made to the paper satisfy the referee's concerns.

Major point:
(1)
Referee: The authors rightfully stress the superb quality and size of the Gaia data set that allows for unprecedented precision in constraining (here, structural) models of the Milky Way. Yet, this precision is largely for naught, if an inappropriate model is being fit. This appears to be the case, as the authors choose to fit the vertical structure of the disk by two exponentials, which they then interpret as distinct structural components, the thin and thick disks (Table 1).
One main result about the Galactic disk that has emerged over the last decade is that the distribution of stars shows a bimodality in abundance space (a high-alpha and low-alpha) component, which presumably reflect very different formation and enrichment histories. Yet, the spectroscopic surveys of the last decade have also shown that there is no dichotomy or bimodality in the vertical structure of the stellar disk population the solar radius. Already a decade ago, Bovy et al (2012, ApJ 751, 131) have shown that there is a continuum of disk thicknesses, varying continuously with the abundance of the stars. Photometrically, they can be approximated as two exponentials, but spectroscopy shows that the vertical disk structure needs to be described (in terms of stellar population components) as smooth distribution of vertical scale heights H_z( [X/H] ), with the number of stars in components of scale height H_z scaling as p(H_z)~exp(-H_z/c) (Bovy et al 2012, Fig 2).
By choosing a simple two-component model for the vertical structure of stellar disc components near the Sun, which has been shown to be an approximation ruled out by data for a decade, the author — in this reviewer’s view — fail in one of their stated central goal: to do justice to the quality data and constraining stellar disk populations. Their fit is of course perfectly valid as a mathematical solution, but it is known not to correspond to two subsets of astrophysical stellar populations.
I would like to urge the authors to consider fitting — rather than a ruled-out model — an equally simple model, as e.g. sketched in Bovy et al 2012), which is consistent with the spectroscopic data.
Author: The referee makes an excellent point on the use of continuous vertical distribution models. This is something we discussed in the context of the thin disc in Paper I which unfortunately wasn't available to the referee. Whilst this would be an extremely valuable model to fit, it is far from equally simple to the two disc model we have applied. We have made three changes to the paper which we hope satisfy the referee's request:
- In Section 7.2 we have elaborated on the application of such a model and demonstrated where this becomes a significant numerical challenge which is worth solving but would not be trivial to do with our current approach.
- In Section 3, paragraph 2, we have added caveats to the use of our separable component model.
- In the conclusions we have added a penultimate paragraph which emphasises the limitations of the model we have applied.
In spite of this limitation, our work remains a significant development for the field. The methodology is an important contribution as is our detailed and thorough consideration of systematic errors. As the referee has said, photometrically the Galactic disc can be approximated by two exponentials which means that our fits are valid solutions and our parameter estimates, such as the local mass density and surface density are also valid results.

Minor points:
Referee: --- Sigma_* : the authors fit the local surface mass density, which is great. I could not find exactly how the authors deal with the vagaries that the integral formally diverges. Or is this the surface mass density within +- 1.1 kpc, which is what previous authors had done.
Author: We believe the referee is referring to papers such as e.g. Kuijken & Gilmore 1991 who use stellar kinematics to estimate the surface mass density due to the gravitational potential within 1.1kpc of the disc. We are estimating the surface density from star counts so our method is not equivalent to theirs. Our surface density integral does not formally diverge for either the disc components or the halo. We have added an appendix providing the mathematical derivation. 

Referee: --- Halo shape: the authors do a great job fitting the halo. There have been recent claims e.g. Naidu+2021 (2021arXiv210303251N)
that the halo is very triaxial and inclined with respect to the disk. Is there evidence for their far-reaching claim in the data analyzed here?
Author: Our model does not extend to triaxial halos. In section 5.6 we tested the impact of a prolate/oblate halo in our model. We have added a short note on the more complex case of a triaxial halo in that section.

Referee: -- The lead authors have recently published a paper on the use of selection functions in density modelling. Yet, they do not state how their approach here relates to this work. It would be good to have this clarified.
Author: We believe the referee is referring to Rix+2021. Our work is independent of that paper and has significant differences - the white dwarf application in Rix+2021 is modelling the HR diagram with no spatial model and does not consider parallax uncertainties. However, we should have clearly referenced it as an example of density modelling using selection functions so we have done that in the introduction of this paper and in Paper 1. 

Author: We found a bug in our halo surface density integral code. We have updated the results with the corrected calculation which impacts the published value of the halo and total surface density.
